Charmonium and bottomonium spectral functions in the vector channel

In this paper we report our results on quarkonium spectral functions in the vector channel obtained from quenched lattice QCD simulations at $T\in[0.75, 2.25]~T_c$. The calculations have been performed on very large and fine isotropic lattices where both charm and bottom quarks can be treated relativistically. The spectral functions are reconstructed using the Maximum Entropy Method. We study the dissociation of quarkonium states from the temperature dependence of the spectral functions and estimate heavy quark diffusion coefficients using the low-frequency behavior of the vector spectral functions.

==> bib.txt <==
%\cite{Brambilla:2014jmp}
\bibitem{Brambilla:2014jmp} 
  N.~Brambilla {\it et al.},
  %``QCD and Strongly Coupled Gauge Theories: Challenges and Perspectives,''
  Eur.\ Phys.\ J.\ C {\bf 74}, no. 10, 2981 (2014)
  doi:10.1140/epjc/s10052-014-2981-5
  [arXiv:1404.3723 [hep-ph]].
  %%CITATION = doi:10.1140/epjc/s10052-014-2981-5;%%
  %290 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Andronic:2015wma}
\bibitem{Andronic:2015wma} 
  A.~Andronic {\it et al.},
  %``Heavy-flavour and quarkonium production in the LHC era: from proton–proton to heavy-ion collisions,''
  Eur.\ Phys.\ J.\ C {\bf 76}, no. 3, 107 (2016)
  doi:10.1140/epjc/s10052-015-3819-5
  [arXiv:1506.03981 [nucl-ex]].
  %%CITATION = doi:10.1140/epjc/s10052-015-3819-5;%%
  %221 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Sirunyan:2017lzi}
\bibitem{Sirunyan:2017lzi} 
  A.~M.~Sirunyan {\it et al.} [CMS Collaboration],
  %``Suppression of Excited $\Upsilon$ States Relative to the Ground State in Pb-Pb Collisions at $\sqrt{s_\mathrm{NN}}$=5.02 TeV,''
  Phys.\ Rev.\ Lett.\  {\bf 120}, no. 14, 142301 (2018)
  doi:10.1103/PhysRevLett.120.142301
  [arXiv:1706.05984 [hep-ex]].
  %%CITATION = doi:10.1103/PhysRevLett.120.142301;%%
  %12 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Aarts:2016nwb}
\bibitem{Aarts:2016nwb} 
  G.~Aarts {\it et al.},
  %``Spectral functions from anisotropic lattice QCD,''
  Nucl.\ Phys.\ A {\bf 956}, 717 (2016).
  doi:10.1016/j.nuclphysa.2016.05.005
  %%CITATION = doi:10.1016/j.nuclphysa.2016.05.005;%%
  %1 citations counted in INSPIRE as of 09 Jul 2018


%\cite{Kim:2014iga}
\bibitem{Kim:2014iga} 
  S.~Kim, P.~Petreczky and A.~Rothkopf,
  %``Lattice NRQCD study of S- and P-wave bottomonium states in a thermal medium with $N_f=2+1$ light flavors,''
  Phys.\ Rev.\ D {\bf 91}, 054511 (2015)
  doi:10.1103/PhysRevD.91.054511
  [arXiv:1409.3630 [hep-lat]].
  %%CITATION = doi:10.1103/PhysRevD.91.054511;%%
  %43 citations counted in INSPIRE as of 09 Jul 2018




%\cite{Brambilla:2010vq}
\bibitem{Brambilla:2010vq} 
  N.~Brambilla, M.~A.~Escobedo, J.~Ghiglieri, J.~Soto and A.~Vairo,
  %``Heavy Quarkonium in a weakly-coupled quark-gluon plasma below the melting temperature,''
  JHEP {\bf 1009}, 038 (2010)
  doi:10.1007/JHEP09(2010)038
  [arXiv:1007.4156 [hep-ph]].
  %%CITATION = doi:10.1007/JHEP09(2010)038;%%
  %98 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Liu:2017qah}
\bibitem{Liu:2017qah} 
  S.~Y.~F.~Liu and R.~Rapp,
  %``$T$-matrix Approach to Quark-Gluon Plasma,''
  Phys.\ Rev.\ C {\bf 97}, no. 3, 034918 (2018)
  doi:10.1103/PhysRevC.97.034918
  [arXiv:1711.03282 [nucl-th]].
  %%CITATION = doi:10.1103/PhysRevC.97.034918;%%
  %2 citations counted in INSPIRE as of 09 Jul 2018


%\cite{Burnier:2017bod}
\bibitem{Burnier:2017bod} 
  Y.~Burnier, H.-T.~Ding, O.~Kaczmarek, A.-L.~Kruse, M.~Laine, H.~Ohno and H.~Sandmeyer,
  %``Thermal quarkonium physics in the pseudoscalar channel,''
  JHEP {\bf 1711}, 206 (2017)
  doi:10.1007/JHEP11(2017)206
  [arXiv:1709.07612 [hep-lat]].
  %%CITATION = doi:10.1007/JHEP11(2017)206;%%
  %3 citations counted in INSPIRE as of 09 Jul 2018


%\cite{Adare:2006nq}
\bibitem{Adare:2006nq} 
  A.~Adare {\it et al.} [PHENIX Collaboration],
  %``Energy Loss and Flow of Heavy Quarks in Au+Au Collisions at s(NN)**(1/2) = 200-GeV,''
  Phys.\ Rev.\ Lett.\  {\bf 98}, 172301 (2007)
  doi:10.1103/PhysRevLett.98.172301
  [nucl-ex/0611018].
  %%CITATION = doi:10.1103/PhysRevLett.98.172301;%%
  %686 citations counted in INSPIRE as of 09 Jul 2018


%\cite{Armesto:2005mz}
\bibitem{Armesto:2005mz} 
  N.~Armesto, M.~Cacciari, A.~Dainese, C.~A.~Salgado and U.~A.~Wiedemann,
  %``How sensitive are high-p(T) electron spectra at RHIC to heavy quark energy loss?,''
  Phys.\ Lett.\ B {\bf 637}, 362 (2006)
  doi:10.1016/j.physletb.2005.12.073
  [hep-ph/0511257].
  %%CITATION = doi:10.1016/j.physletb.2005.12.073;%%
  %191 citations counted in INSPIRE as of 09 Jul 2018


%\cite{vanHees:2005wb}
\bibitem{vanHees:2005wb} 
  H.~van Hees, V.~Greco and R.~Rapp,
  %``Heavy-quark probes of the quark-gluon plasma at RHIC,''
  Phys.\ Rev.\ C {\bf 73}, 034913 (2006)
  doi:10.1103/PhysRevC.73.034913
  [nucl-th/0508055].
  %%CITATION = doi:10.1103/PhysRevC.73.034913;%%
  %341 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Moore:2004tg}
\bibitem{Moore:2004tg} 
  G.~D.~Moore and D.~Teaney,
  %``How much do heavy quarks thermalize in a heavy ion collision?,''
  Phys.\ Rev.\ C {\bf 71}, 064904 (2005)
  doi:10.1103/PhysRevC.71.064904
  [hep-ph/0412346].
  %%CITATION = doi:10.1103/PhysRevC.71.064904;%%
  %510 citations counted in INSPIRE as of 09 Jul 2018



%\cite{CaronHuot:2007gq}
\bibitem{CaronHuot:2007gq} 
  S.~Caron-Huot and G.~D.~Moore,
  %``Heavy quark diffusion in perturbative QCD at next-to-leading order,''
  Phys.\ Rev.\ Lett.\  {\bf 100}, 052301 (2008)
  doi:10.1103/PhysRevLett.100.052301
  [arXiv:0708.4232 [hep-ph]].
  %%CITATION = doi:10.1103/PhysRevLett.100.052301;%%
  %90 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Petreczky:2005nh}
\bibitem{Petreczky:2005nh} 
  P.~Petreczky and D.~Teaney,
  %``Heavy quark diffusion from the lattice,''
  Phys.\ Rev.\ D {\bf 73}, 014508 (2006)
  doi:10.1103/PhysRevD.73.014508
  [hep-ph/0507318].
  %%CITATION = doi:10.1103/PhysRevD.73.014508;%%
  %100 citations counted in INSPIRE as of 09 Jul 2018




%\cite{Asakawa:2000tr}
\bibitem{Asakawa:2000tr} 
  M.~Asakawa, T.~Hatsuda and Y.~Nakahara,
  %``Maximum entropy analysis of the spectral functions in lattice QCD,''
  Prog.\ Part.\ Nucl.\ Phys.\  {\bf 46}, 459 (2001)
  doi:10.1016/S0146-6410(01)00150-8
  [hep-lat/0011040].
  %%CITATION = doi:10.1016/S0146-6410(01)00150-8;%%
  %441 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Sommer:1993ce}
\bibitem{Sommer:1993ce} 
  R.~Sommer,
  %``A New way to set the energy scale in lattice gauge theories and its applications to the static force and alpha-s in SU(2) Yang-Mills theory,''
  Nucl.\ Phys.\ B {\bf 411}, 839 (1994)
  doi:10.1016/0550-3213(94)90473-1
  [hep-lat/9310022].
  %%CITATION = doi:10.1016/0550-3213(94)90473-1;%%
  %845 citations counted in INSPIRE as of 09 Jul 2018




%\cite{Ding:2017rty}
\bibitem{Ding:2017rty} 
  H.~T.~Ding, O.~Kaczmarek, A.~L.~Kruse, H.~Ohno and H.~Sandmeyer,
  %``Continuum extrapolation of quarkonium correlators at non-zero temperature,''
  EPJ Web Conf.\  {\bf 175}, 07010 (2018)
  doi:10.1051/epjconf/201817507010
  [arXiv:1710.08858 [hep-lat]].
  %%CITATION = doi:10.1051/epjconf/201817507010;%%
  %2 citations counted in INSPIRE as of 09 Jul 2018




%\cite{Sheikholeslami:1985ij}
\bibitem{Sheikholeslami:1985ij} 
  B.~Sheikholeslami and R.~Wohlert,
  %``Improved Continuum Limit Lattice Action for QCD with Wilson Fermions,''
  Nucl.\ Phys.\ B {\bf 259}, 572 (1985).
  doi:10.1016/0550-3213(85)90002-1
  %%CITATION = doi:10.1016/0550-3213(85)90002-1;%%
  %988 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Karsch:2003wy}
\bibitem{Karsch:2003wy} 
  F.~Karsch, E.~Laermann, P.~Petreczky and S.~Stickan,
  %``Infinite temperature limit of meson spectral functions calculated on the lattice,''
  Phys.\ Rev.\ D {\bf 68}, 014504 (2003)
  doi:10.1103/PhysRevD.68.014504
  [hep-lat/0303017].
  %%CITATION = doi:10.1103/PhysRevD.68.014504;%%
  %70 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Aarts:2005hg}
\bibitem{Aarts:2005hg} 
  G.~Aarts and J.~M.~Martinez Resco,
  %``Continuum and lattice meson spectral functions at nonzero momentum and high temperature,''
  Nucl.\ Phys.\ B {\bf 726}, 93 (2005)
  doi:10.1016/j.nuclphysb.2005.08.012
  [hep-lat/0507004].
  %%CITATION = doi:10.1016/j.nuclphysb.2005.08.012;%%
  %93 citations counted in INSPIRE as of 09 Jul 2018




%\cite{Meyer:2010ii}
\bibitem{Meyer:2010ii} 
  H.~B.~Meyer,
  %``The Bulk Channel in Thermal Gauge Theories,''
  JHEP {\bf 1004}, 099 (2010)
  doi:10.1007/JHEP04(2010)099
  [arXiv:1002.3343 [hep-lat]].
  %%CITATION = doi:10.1007/JHEP04(2010)099;%%
  %41 citations counted in INSPIRE as of 09 Jul 2018



%\cite{Ding:2016hua}
\bibitem{Ding:2016hua} 
  H.~T.~Ding, O.~Kaczmarek and F.~Meyer,
  %``Thermal dilepton rates and electrical conductivity of the QGP from the lattice,''
  Phys.\ Rev.\ D {\bf 94}, no. 3, 034504 (2016)
  doi:10.1103/PhysRevD.94.034504
  [arXiv:1604.06712 [hep-lat]].
  %%CITATION = doi:10.1103/PhysRevD.94.034504;%%
  %18 citations counted in INSPIRE as of 09 Jul 2018


